Where To Look: Focus Regions for Visual Question Answering

We present a method that learns to answer visual questions by selecting image regions relevant to the text-based query. Our method exhibits significant improvements in answering questions such as "what color," where it is necessary to evaluate a specific location, and "what room," where it selectively identifies informative image regions. Our model is tested on the VQA dataset which is the largest human-annotated visual question answering dataset to our knowledge.

==> data/tv_res.txt <==
loading VQA annotations and questions into memory...
0:00:18.964915
creating index...
index created!
Loading and preparing results...     
DONE (t=1.87s)
creating index...
index created!
Evaluating on test-dev2015
computing accuracy

Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 2% 
Finshed Percent: [--------------------] 2% 
Finshed Percent: [--------------------] 2% 
Finshed Percent: [#-------------------] 2% 
Finshed Percent: [#-------------------] 2% 
Finshed Percent: [#-------------------] 2% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 7% 
Finshed Percent: [#-------------------] 7% 
Finshed Percent: [#-------------------] 7% 
Finshed Percent: [##------------------] 7% 
Finshed Percent: [##------------------] 7% 
Finshed Percent: [##------------------] 7% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 12% 
Finshed Percent: [##------------------] 12% 
Finshed Percent: [##------------------] 12% 
Finshed Percent: [###-----------------] 12% 
Finshed Percent: [###-----------------] 12% 
Finshed Percent: [###-----------------] 12% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 17% 
Finshed Percent: [###-----------------] 17% 
Finshed Percent: [###-----------------] 17% 
Finshed Percent: [####----------------] 17% 
Finshed Percent: [####----------------] 17% 
Finshed Percent: [####----------------] 17% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 22% 
Finshed Percent: [####----------------] 22% 
Finshed Percent: [####----------------] 22% 
Finshed Percent: [#####---------------] 22% 
Finshed Percent: [#####---------------] 22% 
Finshed Percent: [#####---------------] 22% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 27% 
Finshed Percent: [#####---------------] 27% 
Finshed Percent: [#####---------------] 27% 
Finshed Percent: [######--------------] 27% 
Finshed Percent: [######--------------] 27% 
Finshed Percent: [######--------------] 27% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 32% 
Finshed Percent: [######--------------] 32% 
Finshed Percent: [######--------------] 32% 
Finshed Percent: [#######-------------] 32% 
Finshed Percent: [#######-------------] 32% 
Finshed Percent: [#######-------------] 32% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 37% 
Finshed Percent: [#######-------------] 37% 
Finshed Percent: [#######-------------] 37% 
Finshed Percent: [########------------] 37% 
Finshed Percent: [########------------] 37% 
Finshed Percent: [########------------] 37% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 42% 
Finshed Percent: [########------------] 42% 
Finshed Percent: [########------------] 42% 
Finshed Percent: [#########-----------] 42% 
Finshed Percent: [#########-----------] 42% 
Finshed Percent: [#########-----------] 42% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 47% 
Finshed Percent: [#########-----------] 47% 
Finshed Percent: [#########-----------] 47% 
Finshed Percent: [##########----------] 47% 
Finshed Percent: [##########----------] 47% 
Finshed Percent: [##########----------] 47% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 52% 
Finshed Percent: [##########----------] 52% 
Finshed Percent: [##########----------] 52% 
Finshed Percent: [###########---------] 52% 
Finshed Percent: [###########---------] 52% 
Finshed Percent: [###########---------] 52% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 57% 
Finshed Percent: [###########---------] 57% 
Finshed Percent: [###########---------] 57% 
Finshed Percent: [############--------] 57% 
Finshed Percent: [############--------] 57% 
Finshed Percent: [############--------] 57% 
Finshed Percent: [############--------] 57% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 62% 
Finshed Percent: [############--------] 62% 
Finshed Percent: [############--------] 62% 
Finshed Percent: [#############-------] 62% 
Finshed Percent: [#############-------] 62% 
Finshed Percent: [#############-------] 62% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 67% 
Finshed Percent: [#############-------] 67% 
Finshed Percent: [#############-------] 67% 
Finshed Percent: [##############------] 67% 
Finshed Percent: [##############------] 67% 
Finshed Percent: [##############------] 67% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 72% 
Finshed Percent: [##############------] 72% 
Finshed Percent: [##############------] 72% 
Finshed Percent: [###############-----] 72% 
Finshed Percent: [###############-----] 72% 
Finshed Percent: [###############-----] 72% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 77% 
Finshed Percent: [###############-----] 77% 
Finshed Percent: [###############-----] 77% 
Finshed Percent: [################----] 77% 
Finshed Percent: [################----] 77% 
Finshed Percent: [################----] 77% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 82% 
Finshed Percent: [################----] 82% 
Finshed Percent: [################----] 82% 
Finshed Percent: [#################---] 82% 
Finshed Percent: [#################---] 82% 
Finshed Percent: [#################---] 82% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 87% 
Finshed Percent: [#################---] 87% 
Finshed Percent: [#################---] 87% 
Finshed Percent: [##################--] 87% 
Finshed Percent: [##################--] 87% 
Finshed Percent: [##################--] 87% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 92% 
Finshed Percent: [##################--] 92% 
Finshed Percent: [##################--] 92% 
Finshed Percent: [###################-] 92% 
Finshed Percent: [###################-] 92% 
Finshed Percent: [###################-] 92% 
Finshed Percent: [###################-] 92% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 97% 
Finshed Percent: [###################-] 97% 
Finshed Percent: [###################-] 97% 
Finshed Percent: [####################] 97% 
Finshed Percent: [####################] 97% 
Finshed Percent: [####################] 97% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% Done computing accuracy


Overall Accuracy is: 62.44

Per Answer Type Accuracy is the following:
other : 55.84
number : 34.28
yes/no : 77.62


Evaluating on test-standard2015
computing accuracy

Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 2% 
Finshed Percent: [--------------------] 2% 
Finshed Percent: [--------------------] 2% 
Finshed Percent: [#-------------------] 2% 
Finshed Percent: [#-------------------] 2% 
Finshed Percent: [#-------------------] 2% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 7% 
Finshed Percent: [#-------------------] 7% 
Finshed Percent: [#-------------------] 7% 
Finshed Percent: [##------------------] 7% 
Finshed Percent: [##------------------] 7% 
Finshed Percent: [##------------------] 7% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 12% 
Finshed Percent: [##------------------] 12% 
Finshed Percent: [##------------------] 12% 
Finshed Percent: [###-----------------] 12% 
Finshed Percent: [###-----------------] 12% 
Finshed Percent: [###-----------------] 12% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 17% 
Finshed Percent: [###-----------------] 17% 
Finshed Percent: [###-----------------] 17% 
Finshed Percent: [###-----------------] 17% 
Finshed Percent: [####----------------] 17% 
Finshed Percent: [####----------------] 17% 
Finshed Percent: [####----------------] 17% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 22% 
Finshed Percent: [####----------------] 22% 
Finshed Percent: [####----------------] 22% 
Finshed Percent: [#####---------------] 22% 
Finshed Percent: [#####---------------] 22% 
Finshed Percent: [#####---------------] 22% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 27% 
Finshed Percent: [#####---------------] 27% 
Finshed Percent: [#####---------------] 27% 
Finshed Percent: [######--------------] 27% 
Finshed Percent: [######--------------] 27% 
Finshed Percent: [######--------------] 27% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 32% 
Finshed Percent: [######--------------] 32% 
Finshed Percent: [######--------------] 32% 
Finshed Percent: [#######-------------] 32% 
Finshed Percent: [#######-------------] 32% 
Finshed Percent: [#######-------------] 32% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 37% 
Finshed Percent: [#######-------------] 37% 
Finshed Percent: [#######-------------] 37% 
Finshed Percent: [########------------] 37% 
Finshed Percent: [########------------] 37% 
Finshed Percent: [########------------] 37% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 42% 
Finshed Percent: [########------------] 42% 
Finshed Percent: [########------------] 42% 
Finshed Percent: [#########-----------] 42% 
Finshed Percent: [#########-----------] 42% 
Finshed Percent: [#########-----------] 42% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 47% 
Finshed Percent: [#########-----------] 47% 
Finshed Percent: [#########-----------] 47% 
Finshed Percent: [##########----------] 47% 
Finshed Percent: [##########----------] 47% 
Finshed Percent: [##########----------] 47% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 52% 
Finshed Percent: [##########----------] 52% 
Finshed Percent: [##########----------] 52% 
Finshed Percent: [##########----------] 52% 
Finshed Percent: [###########---------] 52% 
Finshed Percent: [###########---------] 52% 
Finshed Percent: [###########---------] 52% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 57% 
Finshed Percent: [###########---------] 57% 
Finshed Percent: [###########---------] 57% 
Finshed Percent: [############--------] 57% 
Finshed Percent: [############--------] 57% 
Finshed Percent: [############--------] 57% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 62% 
Finshed Percent: [############--------] 62% 
Finshed Percent: [############--------] 62% 
Finshed Percent: [#############-------] 62% 
Finshed Percent: [#############-------] 62% 
Finshed Percent: [#############-------] 62% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 67% 
Finshed Percent: [#############-------] 67% 
Finshed Percent: [#############-------] 67% 
Finshed Percent: [##############------] 67% 
Finshed Percent: [##############------] 67% 
Finshed Percent: [##############------] 67% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 72% 
Finshed Percent: [##############------] 72% 
Finshed Percent: [##############------] 72% 
Finshed Percent: [###############-----] 72% 
Finshed Percent: [###############-----] 72% 
Finshed Percent: [###############-----] 72% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 77% 
Finshed Percent: [###############-----] 77% 
Finshed Percent: [###############-----] 77% 
Finshed Percent: [################----] 77% 
Finshed Percent: [################----] 77% 
Finshed Percent: [################----] 77% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 82% 
Finshed Percent: [################----] 82% 
Finshed Percent: [################----] 82% 
Finshed Percent: [#################---] 82% 
Finshed Percent: [#################---] 82% 
Finshed Percent: [#################---] 82% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 87% 
Finshed Percent: [#################---] 87% 
Finshed Percent: [#################---] 87% 
Finshed Percent: [#################---] 87% 
Finshed Percent: [##################--] 87% 
Finshed Percent: [##################--] 87% 
Finshed Percent: [##################--] 87% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 92% 
Finshed Percent: [##################--] 92% 
Finshed Percent: [##################--] 92% 
Finshed Percent: [###################-] 92% 
Finshed Percent: [###################-] 92% 
Finshed Percent: [###################-] 92% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 97% 
Finshed Percent: [###################-] 97% 
Finshed Percent: [###################-] 97% 
Finshed Percent: [####################] 97% 
Finshed Percent: [####################] 97% 
Finshed Percent: [####################] 97% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% Done computing accuracy


Overall Accuracy is: 62.43

Per Answer Type Accuracy is the following:
other : 56.09
number : 33.52
yes/no : 77.18


Evaluating on test-challenge2015
computing accuracy

Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 2% 
Finshed Percent: [--------------------] 2% 
Finshed Percent: [--------------------] 2% 
Finshed Percent: [#-------------------] 2% 
Finshed Percent: [#-------------------] 2% 
Finshed Percent: [#-------------------] 2% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 7% 
Finshed Percent: [#-------------------] 7% 
Finshed Percent: [#-------------------] 7% 
Finshed Percent: [##------------------] 7% 
Finshed Percent: [##------------------] 7% 
Finshed Percent: [##------------------] 7% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 12% 
Finshed Percent: [##------------------] 12% 
Finshed Percent: [##------------------] 12% 
Finshed Percent: [###-----------------] 12% 
Finshed Percent: [###-----------------] 12% 
Finshed Percent: [###-----------------] 12% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 17% 
Finshed Percent: [###-----------------] 17% 
Finshed Percent: [###-----------------] 17% 
Finshed Percent: [###-----------------] 17% 
Finshed Percent: [####----------------] 17% 
Finshed Percent: [####----------------] 17% 
Finshed Percent: [####----------------] 17% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 22% 
Finshed Percent: [####----------------] 22% 
Finshed Percent: [####----------------] 22% 
Finshed Percent: [#####---------------] 22% 
Finshed Percent: [#####---------------] 22% 
Finshed Percent: [#####---------------] 22% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 27% 
Finshed Percent: [#####---------------] 27% 
Finshed Percent: [#####---------------] 27% 
Finshed Percent: [######--------------] 27% 
Finshed Percent: [######--------------] 27% 
Finshed Percent: [######--------------] 27% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 32% 
Finshed Percent: [######--------------] 32% 
Finshed Percent: [######--------------] 32% 
Finshed Percent: [#######-------------] 32% 
Finshed Percent: [#######-------------] 32% 
Finshed Percent: [#######-------------] 32% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 37% 
Finshed Percent: [#######-------------] 37% 
Finshed Percent: [#######-------------] 37% 
Finshed Percent: [########------------] 37% 
Finshed Percent: [########------------] 37% 
Finshed Percent: [########------------] 37% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 42% 
Finshed Percent: [########------------] 42% 
Finshed Percent: [########------------] 42% 
Finshed Percent: [#########-----------] 42% 
Finshed Percent: [#########-----------] 42% 
Finshed Percent: [#########-----------] 42% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 47% 
Finshed Percent: [#########-----------] 47% 
Finshed Percent: [#########-----------] 47% 
Finshed Percent: [##########----------] 47% 
Finshed Percent: [##########----------] 47% 
Finshed Percent: [##########----------] 47% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 52% 
Finshed Percent: [##########----------] 52% 
Finshed Percent: [##########----------] 52% 
Finshed Percent: [##########----------] 52% 
Finshed Percent: [###########---------] 52% 
Finshed Percent: [###########---------] 52% 
Finshed Percent: [###########---------] 52% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 57% 
Finshed Percent: [###########---------] 57% 
Finshed Percent: [###########---------] 57% 
Finshed Percent: [############--------] 57% 
Finshed Percent: [############--------] 57% 
Finshed Percent: [############--------] 57% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 62% 
Finshed Percent: [############--------] 62% 
Finshed Percent: [############--------] 62% 
Finshed Percent: [#############-------] 62% 
Finshed Percent: [#############-------] 62% 
Finshed Percent: [#############-------] 62% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 67% 
Finshed Percent: [#############-------] 67% 
Finshed Percent: [#############-------] 67% 
Finshed Percent: [##############------] 67% 
Finshed Percent: [##############------] 67% 
Finshed Percent: [##############------] 67% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 72% 
Finshed Percent: [##############------] 72% 
Finshed Percent: [##############------] 72% 
Finshed Percent: [###############-----] 72% 
Finshed Percent: [###############-----] 72% 
Finshed Percent: [###############-----] 72% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 77% 
Finshed Percent: [###############-----] 77% 
Finshed Percent: [###############-----] 77% 
Finshed Percent: [################----] 77% 
Finshed Percent: [################----] 77% 
Finshed Percent: [################----] 77% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 82% 
Finshed Percent: [################----] 82% 
Finshed Percent: [################----] 82% 
Finshed Percent: [#################---] 82% 
Finshed Percent: [#################---] 82% 
Finshed Percent: [#################---] 82% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 87% 
Finshed Percent: [#################---] 87% 
Finshed Percent: [#################---] 87% 
Finshed Percent: [#################---] 87% 
Finshed Percent: [##################--] 87% 
Finshed Percent: [##################--] 87% 
Finshed Percent: [##################--] 87% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 92% 
Finshed Percent: [##################--] 92% 
Finshed Percent: [##################--] 92% 
Finshed Percent: [###################-] 92% 
Finshed Percent: [###################-] 92% 
Finshed Percent: [###################-] 92% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 97% 
Finshed Percent: [###################-] 97% 
Finshed Percent: [###################-] 97% 
Finshed Percent: [####################] 97% 
Finshed Percent: [####################] 97% 
Finshed Percent: [####################] 97% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% Done computing accuracy
Evaluating on test-reserve2015
computing accuracy

Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 0% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 1% 
Finshed Percent: [--------------------] 2% 
Finshed Percent: [--------------------] 2% 
Finshed Percent: [--------------------] 2% 
Finshed Percent: [#-------------------] 2% 
Finshed Percent: [#-------------------] 2% 
Finshed Percent: [#-------------------] 2% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 3% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 4% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 5% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 6% 
Finshed Percent: [#-------------------] 7% 
Finshed Percent: [#-------------------] 7% 
Finshed Percent: [#-------------------] 7% 
Finshed Percent: [##------------------] 7% 
Finshed Percent: [##------------------] 7% 
Finshed Percent: [##------------------] 7% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 8% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 9% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 10% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 11% 
Finshed Percent: [##------------------] 12% 
Finshed Percent: [##------------------] 12% 
Finshed Percent: [##------------------] 12% 
Finshed Percent: [###-----------------] 12% 
Finshed Percent: [###-----------------] 12% 
Finshed Percent: [###-----------------] 12% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 13% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 14% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 15% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 16% 
Finshed Percent: [###-----------------] 17% 
Finshed Percent: [###-----------------] 17% 
Finshed Percent: [###-----------------] 17% 
Finshed Percent: [###-----------------] 17% 
Finshed Percent: [####----------------] 17% 
Finshed Percent: [####----------------] 17% 
Finshed Percent: [####----------------] 17% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 18% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 19% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 20% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 21% 
Finshed Percent: [####----------------] 22% 
Finshed Percent: [####----------------] 22% 
Finshed Percent: [####----------------] 22% 
Finshed Percent: [#####---------------] 22% 
Finshed Percent: [#####---------------] 22% 
Finshed Percent: [#####---------------] 22% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 23% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 24% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 25% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 26% 
Finshed Percent: [#####---------------] 27% 
Finshed Percent: [#####---------------] 27% 
Finshed Percent: [#####---------------] 27% 
Finshed Percent: [######--------------] 27% 
Finshed Percent: [######--------------] 27% 
Finshed Percent: [######--------------] 27% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 28% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 29% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 30% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 31% 
Finshed Percent: [######--------------] 32% 
Finshed Percent: [######--------------] 32% 
Finshed Percent: [######--------------] 32% 
Finshed Percent: [#######-------------] 32% 
Finshed Percent: [#######-------------] 32% 
Finshed Percent: [#######-------------] 32% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 33% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 34% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 35% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 36% 
Finshed Percent: [#######-------------] 37% 
Finshed Percent: [#######-------------] 37% 
Finshed Percent: [#######-------------] 37% 
Finshed Percent: [########------------] 37% 
Finshed Percent: [########------------] 37% 
Finshed Percent: [########------------] 37% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 38% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 39% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 40% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 41% 
Finshed Percent: [########------------] 42% 
Finshed Percent: [########------------] 42% 
Finshed Percent: [########------------] 42% 
Finshed Percent: [#########-----------] 42% 
Finshed Percent: [#########-----------] 42% 
Finshed Percent: [#########-----------] 42% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 43% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 44% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 45% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 46% 
Finshed Percent: [#########-----------] 47% 
Finshed Percent: [#########-----------] 47% 
Finshed Percent: [#########-----------] 47% 
Finshed Percent: [##########----------] 47% 
Finshed Percent: [##########----------] 47% 
Finshed Percent: [##########----------] 47% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 48% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 49% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 50% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 51% 
Finshed Percent: [##########----------] 52% 
Finshed Percent: [##########----------] 52% 
Finshed Percent: [##########----------] 52% 
Finshed Percent: [##########----------] 52% 
Finshed Percent: [###########---------] 52% 
Finshed Percent: [###########---------] 52% 
Finshed Percent: [###########---------] 52% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 53% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 54% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 55% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 56% 
Finshed Percent: [###########---------] 57% 
Finshed Percent: [###########---------] 57% 
Finshed Percent: [###########---------] 57% 
Finshed Percent: [############--------] 57% 
Finshed Percent: [############--------] 57% 
Finshed Percent: [############--------] 57% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 58% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 59% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 60% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 61% 
Finshed Percent: [############--------] 62% 
Finshed Percent: [############--------] 62% 
Finshed Percent: [############--------] 62% 
Finshed Percent: [#############-------] 62% 
Finshed Percent: [#############-------] 62% 
Finshed Percent: [#############-------] 62% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 63% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 64% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 65% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 66% 
Finshed Percent: [#############-------] 67% 
Finshed Percent: [#############-------] 67% 
Finshed Percent: [#############-------] 67% 
Finshed Percent: [##############------] 67% 
Finshed Percent: [##############------] 67% 
Finshed Percent: [##############------] 67% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 68% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 69% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 70% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 71% 
Finshed Percent: [##############------] 72% 
Finshed Percent: [##############------] 72% 
Finshed Percent: [##############------] 72% 
Finshed Percent: [###############-----] 72% 
Finshed Percent: [###############-----] 72% 
Finshed Percent: [###############-----] 72% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 73% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 74% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 75% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 76% 
Finshed Percent: [###############-----] 77% 
Finshed Percent: [###############-----] 77% 
Finshed Percent: [###############-----] 77% 
Finshed Percent: [################----] 77% 
Finshed Percent: [################----] 77% 
Finshed Percent: [################----] 77% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 78% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 79% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 80% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 81% 
Finshed Percent: [################----] 82% 
Finshed Percent: [################----] 82% 
Finshed Percent: [################----] 82% 
Finshed Percent: [#################---] 82% 
Finshed Percent: [#################---] 82% 
Finshed Percent: [#################---] 82% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 83% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 84% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 85% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 86% 
Finshed Percent: [#################---] 87% 
Finshed Percent: [#################---] 87% 
Finshed Percent: [#################---] 87% 
Finshed Percent: [#################---] 87% 
Finshed Percent: [##################--] 87% 
Finshed Percent: [##################--] 87% 
Finshed Percent: [##################--] 87% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 88% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 89% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 90% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 91% 
Finshed Percent: [##################--] 92% 
Finshed Percent: [##################--] 92% 
Finshed Percent: [##################--] 92% 
Finshed Percent: [###################-] 92% 
Finshed Percent: [###################-] 92% 
Finshed Percent: [###################-] 92% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 93% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 94% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 95% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 96% 
Finshed Percent: [###################-] 97% 
Finshed Percent: [###################-] 97% 
Finshed Percent: [###################-] 97% 
Finshed Percent: [####################] 97% 
Finshed Percent: [####################] 97% 
Finshed Percent: [####################] 97% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 98% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% 
Finshed Percent: [####################] 99% Done computing accuracy



==> data/weight_diffs.dat <==
diffs
3.4835662e-02
   4.5750648e-02
   2.4967009e-02
   2.3622588e-01
  -1.0386523e-02
   6.5367257e-02
   2.2261881e-01
   1.1385000e-01
   1.7153823e-01
   1.5320526e-01
   1.7959559e-01
  -1.6534439e-02
   2.6114217e-01
   7.0837206e-02
   1.2388714e-01
   4.7940171e-02
   9.4505464e-04
  -1.3919709e-02
   7.6617177e-02
   2.6352939e-01
   9.7560594e-02
   1.2145365e-01
  -1.0546007e-01
   1.2600671e-01
   1.3674396e-01
  -1.1563333e-02
   5.4648290e-03
   1.2171265e-01
   2.3983991e-01
  -1.7819238e-02
   1.7338078e-01
   2.1355420e-01
   3.3065934e-01
   5.2800201e-02
   9.7877016e-02
   1.4791148e-01
  -5.0758016e-02
   4.5012702e-01
  -9.4611621e-03
   1.6792407e-01
  -3.9125984e-04
   1.6467341e-01
  -5.4910787e-02
  -8.1764847e-02
   1.1990716e-01
  -3.5626257e-02
   5.0649382e-01
  -6.6036061e-02
  -5.9150035e-02
  -1.1498491e-02
   1.4895290e-01
  -2.1961743e-02
   1.0643767e-01
   5.2236800e-02
   2.0370391e-01
   1.8736980e-01
   1.5692522e-01
   1.0371479e-01
  -2.0948591e-02
   7.3448232e-03
   3.8967339e-02
   3.5424765e-02
   4.0965713e-01
   1.2437577e-02
   5.4674229e-04
   1.0107470e-01
  -4.6613721e-03
  -5.4669407e-02
   1.0108503e-02
   3.9258685e-02
  -1.0482254e-03
   7.2515241e-02
   5.2508549e-02
   1.1526887e-01
   1.9961189e-01
  -5.2528534e-02
   9.1060161e-02
  -1.0435931e-01
   6.9905101e-02
   6.3326559e-02
  -3.3326350e-02
   1.0879846e-01
   7.1156664e-02
   7.5648856e-02
   1.3713079e-01
   6.8223168e-02
   1.9593878e-01
   1.4260855e-01
   3.4301119e-01
   9.9485297e-02
   4.1101217e-01
   1.5142246e-01
  -5.3480253e-02
   7.6223356e-02
   2.4358798e-03
  -2.1590651e-01
   1.2133161e-01
   1.1636074e-01
   8.7527071e-02
   1.3722523e-01
   2.2502759e-01
  -1.0045824e-02
  -5.5356131e-02
   3.1971289e-01
   2.0298345e-02
   2.0464493e-01
   1.5401986e-01
  -8.0527568e-03
  -5.1037102e-03
   9.2262974e-02
   1.6731682e-01
   4.5408078e-01
   6.6021775e-02
   2.9372224e-01
  -3.9196707e-02
   3.5536697e-01
  -4.2575699e-02
  -1.1353675e-01
   5.1535968e-02
  -1.6998650e-02
  -1.2207029e-02
   1.1072198e-01
   1.9263415e-01
   8.7874565e-02
   2.7226921e-01
   4.8544992e-02
   1.0214334e-01
  -5.5088458e-03
  -2.2621705e-02
   5.4102847e-02
   2.6525231e-02
   2.8018274e-02
  -2.5357883e-01
  -1.4451465e-02
  -2.1266890e-01
   4.5491295e-01
   1.2895863e-01
   8.4193613e-02
   1.5604784e-01
   1.0768664e-01
  -7.3343122e-04
   1.9798622e-01
  -2.2684783e-02
   3.4247556e-03
  -6.9620799e-02
   6.9815019e-02
  -8.6456289e-03
   4.6266997e-01
   7.7736597e-02
   2.4841553e-02
   1.7398092e-01
  -1.9118619e-01
  -1.0071069e-01
   7.4655418e-02
   4.7646258e-01
   1.7897694e-02
  -4.3432036e-03
   1.4654025e-03
   3.1179221e-02
   4.4316386e-01
  -1.1551679e-01
   2.2033306e-01
   9.2655415e-02
   3.4297838e-01
   3.3612422e-01
   2.5987416e-01
   2.1120028e-02
   8.0557868e-03
   3.9036478e-02
   1.5646122e-02
  -1.9992380e-02
   4.0001552e-02
   1.2130645e-01
   1.2859630e-03
   1.0542638e-01
   2.1879665e-01
   2.1610005e-02
   4.4711664e-03
   6.3765959e-02
   4.5203642e-02
  -1.4806569e-02
   8.0257709e-02
   1.9890638e-01
   2.8082085e-01
   7.1621280e-02
   2.1863108e-01
  -1.1013666e-02
  -3.0248854e-02
   1.4812814e-01
   4.2607007e-01
   1.1795432e-01
   5.4309773e-02
   1.3884411e-01
   7.6663276e-02
  -3.0776434e-02
   6.1170521e-02
   4.9878126e-02
   2.7437946e-01
  -1.8123576e-02
   9.4312959e-02
   1.7382146e-01
  -1.9223697e-01
  -3.3092284e-04
  -3.0298854e-02
  -1.0843337e-01

